Solving Probabilistic Verification Problems of Neural Networks using Branch and Bound

Probabilistic verification problems of neural networks are concerned with formally analysing the output distribution of a neural network under a probability distribution of the inputs. Examples of probabilistic verification problems include verifying the demographic parity fairness notion or quantifying the safety of a neural network. We present a new algorithm for solving probabilistic verification problems of neural networks based on an algorithm for computing and iteratively refining lower and upper bounds on probabilities over the outputs of a neural network. By applying state-of-the-art bound propagation and branch and bound techniques from non-probabilistic neural network verification, our algorithm significantly outpaces existing probabilistic verification algorithms, reducing solving times for various benchmarks from the literature from tens of minutes to tens of seconds. Furthermore, our algorithm compares favourably even to dedicated algorithms for restricted probabilistic verification problems. We complement our empirical evaluation with a theoretical analysis, proving that our algorithm is sound and, under mildly restrictive conditions, also complete when using a suitable set of heuristics.

==> data/FairSquareAlgorithmRuntimes.csv <==
Nr,Runtime
1,2.1773600578308105
2,3.240800380706787
3,4.196671485900879
4,6.801831483840942
5,25.53193616867065
6,33.28537368774414
7,37.7799117565155
8,50.50220084190369
9,58.57792639732361
10,60.4194610118866
11,60.66868710517883
12,77.47408437728882
13,450.49345350265503
14,656.9981141090393
15,900.0
16,900.0
17,900.0
18,900.0


==> data/FairSquareRuntimeProbBaBSBCROWN.csv <==
Nr,Runtime
1,1.4347
2,1.6038
3,1.6466
4,1.6885
5,1.8614
6,1.9351
7,3.7568
8,3.9107
9,4.3364
10,5.0666
11,5.1743
12,6.0824
13,7.5849
14,11.2187
15,11.5799
16,16.6296
17,39.8578
18,57.3155


==> data/FairSquareRuntimeProbBaBSBIBP.csv <==
Nr,Runtime
1,1.8896
2,2.0604
3,2.5365
4,2.8953
5,6.5457
6,9.1788
7,11.2497
8,19.5301
9,268.3553
10,334.863
11,500.6528
12,535.0654
13,681.9674
14,871.2531
15,900.0
16,900.0
17,900.0
18,900.0


==> data/FairSquareRuntimeProbBaBSBLongestEdge100CROWN.csv <==
Nr,Runtime
1,1.5219
2,1.6901
3,1.7683
4,1.7897
5,1.9714
6,2.0463
7,3.8746
8,3.9984
9,4.4833
10,5.1786
11,5.2445
12,6.2391
13,7.823
14,11.4382
15,11.6919
16,17.0105
17,40.9274
18,58.6346


==> data/FairSquareRuntimeProbBaBSBLongestEdge10CROWN.csv <==
Nr,Runtime
1,1.5333
2,1.7019
3,1.8115
4,1.8174
5,1.9598
6,2.3331
7,3.8844
8,4.0238
9,5.0931
10,5.1781
11,5.2816
12,7.3141
13,8.1359
14,12.1524
15,14.6015
16,21.3206
17,55.0313
18,75.6208


==> data/FairSquareRuntimeProbBaBSBLongestEdge25CROWN.csv <==
Nr,Runtime
1,1.5275
2,1.6912
3,1.79
4,1.803
5,1.9596
6,2.3583
7,3.8879
8,4.0427
9,5.0538
10,5.1272
11,5.2943
12,7.3138
13,8.0095
14,11.9828
15,14.4314
16,21.0898
17,50.4844
18,70.9714


==> data/FairSquareRuntimeProbLongestEdgeCROWN.csv <==
Nr,Runtime
1,1.0328
2,1.0906
3,1.2212
4,1.2667
5,3.3744
6,3.479
7,4.1399
8,4.1965
9,900.0
10,900.0
11,900.0
12,900.0
13,900.0
14,900.0
15,900.0
16,900.0
17,900.0
18,900.0


==> data/MiniACSIncomeInputSize.csv <==
InputVariables,NumNeurons,NumLayers,VerifyFair,VerifyRuntime,EnumerateFair,EnumerateRuntime
1,10,1,False,16.0842,False,3.7709
2,10,1,False,44.0872,False,3.7444
3,10,1,False,126.7321,False,8.1686
4,10,1,False,230.9606,False,490.6898
5,10,1,False,373.5123,False,2754.776
6,10,1,False,698.868,Unknown,3600
7,10,1,False,1383.4293,Unknown,3600
8,10,1,Unknown,3600,Unknown,3600


==> data/MiniACSIncomeNumParameters.csv <==
InputVariables,NumNeurons,NumLayers,Fair,Runtime,NumParameters
4,10,1,False,230.9606,60
4,10,1,False,230.9606,60
4,10,2,False,246.4584,160
4,10,3,False,246.9466,260
4,10,4,False,242.3554,360
4,10,5,False,237.3013,460
4,10,6,False,241.3751,560
4,10,7,False,247.7415,660
4,10,8,False,254.9305,760
4,10,9,False,247.8586,860
4,10,10,False,256.788,960
4,1000,1,False,219.2718,6000
4,2000,1,True,267.4151,12000
4,3000,1,True,272.8941,18000
4,4000,1,False,234.6973,24000
4,5000,1,False,222.1105,30000
4,6000,1,False,245.2684,36000
4,7000,1,False,304.431,42000
4,8000,1,False,272.1438,48000
4,9000,1,False,260.8378,54000
4,10000,1,False,250.3544,60000


==> data/VeriFairOnFairSquareRuntimes.csv <==
MinRuntime,MedianRuntime,MeanRuntime,MaxRuntime,Nr
3.024519920349121,4.061611175537109,3.8997711658477785,4.241128444671631,1
3.305445909500122,3.9950435161590576,3.932801055908203,4.333479404449463,2
3.6487977504730225,4.829613447189331,4.752634334564209,6.302683353424072,3
3.7567286491394043,4.281209468841553,6.199985551834106,14.45624566078186,4
3.7754485607147217,4.269917011260986,4.246316051483154,4.915882110595703,5
3.8116915225982666,4.575662612915039,4.52275538444519,5.091073989868164,6
3.578824758529663,4.447982549667358,4.449548959732056,5.201901435852051,7
3.083411931991577,3.8649630546569824,3.896898651123047,4.542107820510864,8
4.022977113723755,4.8349549770355225,4.992564582824707,5.81470513343811,9
4.4223644733428955,4.535494565963745,4.59860315322876,4.925316095352173,10
4.197720766067505,4.6704347133636475,4.820425891876221,5.532179594039917,11
3.767463445663452,4.351876258850098,4.257796859741211,4.944775104522705,12
5.911203384399414,7.298367738723755,7.309133577346802,8.791203737258911,13
5.933048963546753,7.321519136428833,7.295082521438599,8.323275089263916,14
102.59682178497314,122.49168395996094,121.49231400489808,135.93387746810913,15
108.68714547157288,116.24145007133484,120.65961747169494,137.88059067726135,16
86.03154969215393,116.21662449836731,112.57758841514587,128.5175404548645,17
98.07804489135742,106.32276797294617,114.93357954025268,139.46578168869019,18

